Asymptotic analysis and efficient random sampling of directed ordered acyclic graphs

Directed acyclic graphs (DAGs) are directed graphs in which there is no path from a vertex to itself. DAGs are an omnipresent data structure in computer science and the problem of counting the DAGs of given number of vertices and to sample them uniformly at random has been solved respectively in the 70's and the 00's. In this paper, we propose to explore a new variation of this model where DAGs are endowed with an independent ordering of the out-edges of each vertex, thus allowing to model a wide range of existing data structures. We provide efficient algorithms for sampling objects of this new class, both with or without control on the number of edges, and obtain an asymptotic equivalent of their number. We also show the applicability of our method by providing an effective algorithm for the random generation of classical labelled DAGs with a prescribed number of vertices and edges, based on a similar approach. This is the first known algorithm for sampling labelled DAGs with full control on the number of edges, and it meets a need in terms of applications, that had already been acknowledged in the literature.

==> data-Dnorm.txt <==
1 1.00000000000000
2 1.04052019004578
3 0.937630346490151
4 0.788295249157846
5 0.690831444793791
6 0.638370562450024
7 0.608198853284817
8 0.588871912700655
9 0.575398392485899
10 0.565429012165706
11 0.557733147134412
12 0.551602627216127
13 0.546598928356025
14 0.542434850046673
15 0.538913902166890
16 0.535896866677796
17 0.533282225742672
18 0.530994144978529
19 0.528974798732639
20 0.527179303282333
21 0.525572275660897
22 0.524125438504821
23 0.522815916763734
24 0.521625003205725
25 0.520537248429137
26 0.519539779822496
27 0.518621784841045
28 0.517774114050887
29 0.516988972704256
30 0.516259678600382
31 0.515580470162682
32 0.514946352972149
33 0.514352976046487
34 0.513796531341290
35 0.513273671536869
36 0.512781442339474
37 0.512317226389983
38 0.511878696520604
39 0.511463776589607
40 0.511070608497346
41 0.510697524273725
42 0.510343022349466
43 0.510005747296892
44 0.509684472462070
45 0.509378085017794
46 0.509085573052425
47 0.508806014378106
48 0.508538566796855
49 0.508282459607593
50 0.508036986173274
51 0.507801497396830
52 0.507575395978804
53 0.507358131349513
54 0.507149195185024
55 0.506948117429934
56 0.506754462761337
57 0.506567827437893
58 0.506387836485921
59 0.506214141181192
60 0.506046416790773
61 0.505884360544115
62 0.505727689806674
63 0.505576140432861
64 0.505429465278107
65 0.505287432852373
66 0.505149826099679
67 0.505016441290086
68 0.504887087012225
69 0.504761583255893
70 0.504639760575442
71 0.504521459325793
72 0.504406528963816
73 0.504294827408642
74 0.504186220455187
75 0.504080581235795
76 0.503977789725452
77 0.503877732286513
78 0.503780301249311
79 0.503685394525382
80 0.503592915250397
81 0.503502771454159
82 0.503414875755310
83 0.503329145078615
84 0.503245500392889
85 0.503163866467846
86 0.503084171648280
87 0.503006347644159
88 0.502930329335341
89 0.502856054589732
90 0.502783464093827
91 0.502712501194646
92 0.502643111752202
93 0.502575244001667
94 0.502508848424527
95 0.502443877628021
96 0.502380286232275
97 0.502318030764544
98 0.502257069560057
99 0.502197362668987
100 0.502138871769102
101 0.502081560083708
102 0.502025392304501
103 0.501970334519002
104 0.501916354142244
105 0.501863419852446
106 0.501811501530375
107 0.501760570202184
108 0.501710597985470
109 0.501661558038357
110 0.501613424511401
111 0.501566172502138
112 0.501519778012113
113 0.501474217906218
114 0.501429469874219
115 0.501385512394305
116 0.501342324698570
117 0.501299886740284
118 0.501258179162852
119 0.501217183270374
120 0.501176880999686
121 0.501137254893817
122 0.501098288076769
123 0.501059964229549
124 0.501022267567370
125 0.500985182817972
126 0.500948695200984
127 0.500912790408277
128 0.500877454585254
129 0.500842674313020
130 0.500808436591383
131 0.500774728822654
132 0.500741538796184
133 0.500708854673617
134 0.500676664974804
135 0.500644958564357
136 0.500613724638801
137 0.500582952714303
138 0.500552632614931
139 0.500522754461436
140 0.500493308660515
141 0.500464285894541
142 0.500435677111729
143 0.500407473516724
144 0.500379666561582
145 0.500352247937130
146 0.500325209564689
147 0.500298543588135
148 0.500272242366286
149 0.500246298465605
150 0.500220704653187
151 0.500195453890041
152 0.500170539324633
153 0.500145954286686
154 0.500121692281224
155 0.500097746982854
156 0.500074112230264
157 0.500050782020936
158 0.500027750506068
159 0.500005011985677
160 0.499982560903903
161 0.499960391844476
162 0.499938499526364
163 0.499916878799573
164 0.499895524641115
165 0.499874432151108
166 0.499853596549035
167 0.499833013170126
168 0.499812677461878
169 0.499792584980698
170 0.499772731388663
171 0.499753112450400
172 0.499733724030073
173 0.499714562088474
174 0.499695622680221
175 0.499676901951043
176 0.499658396135172
177 0.499640101552814
178 0.499622014607707
179 0.499604131784768
180 0.499586449647814
181 0.499568964837358
182 0.499551674068486
183 0.499534574128794
184 0.499517661876401
185 0.499500934238024
186 0.499484388207115
187 0.499468020842062
188 0.499451829264440
189 0.499435810657329
190 0.499419962263677
191 0.499404281384718
192 0.499388765378441
193 0.499373411658104
194 0.499358217690797
195 0.499343180996052
196 0.499328299144487
197 0.499313569756500
198 0.499298990501004
199 0.499284559094190
200 0.499270273298341
201 0.499256130920671
202 0.499242129812204
203 0.499228267866686
204 0.499214543019525
205 0.499200953246773
206 0.499187496564125
207 0.499174171025953
208 0.499160974724372
209 0.499147905788326
210 0.499134962382704
211 0.499122142707484
212 0.499109444996894
213 0.499096867518602
214 0.499084408572933
215 0.499072066492094
216 0.499059839639439
217 0.499047726408742
218 0.499035725223489
219 0.499023834536202
220 0.499012052827767
221 0.499000378606791
222 0.498988810408972
223 0.498977346796483
224 0.498965986357382
225 0.498954727705029
226 0.498943569477521
227 0.498932510337144
228 0.498921548969838
229 0.498910684084679
230 0.498899914413367
231 0.498889238709736
232 0.498878655749274
233 0.498868164328650
234 0.498857763265265
235 0.498847451396800
236 0.498837227580790
237 0.498827090694196
238 0.498817039632998
239 0.498807073311792
240 0.498797190663400
241 0.498787390638489
242 0.498777672205198
243 0.498768034348779
244 0.498758476071240
245 0.498748996391006
246 0.498739594342576
247 0.498730268976199
248 0.498721019357555
249 0.498711844567440
250 0.498702743701465


==> data-Dstarnorm.txt <==
1 1.00000000000000
2 0.520260095022889
3 0.468815173245076
4 0.472977149494707
5 0.483354483502284
6 0.490429113817892
7 0.494322985134249
8 0.496391242769148
9 0.497513638440817
10 0.498138703188195
11 0.498489547024112
12 0.498681923969784
13 0.498779274423316
14 0.498818120427750
15 0.498820348950977
16 0.498799504171880
17 0.498764183711431
18 0.498719954994130
19 0.498670477859788
20 0.498618183470974
21 0.498564696251370
22 0.498511102374804
23 0.498458124141688
24 0.498406235264744
25 0.498355738276378
26 0.498306817204860
27 0.498259573837008
28 0.498214052927829
29 0.498170259869682
30 0.498128173157532
31 0.498087753225917
32 0.498048948733281
33 0.498011701036304
34 0.497975947372136
35 0.497941623113036
36 0.497908663352130
37 0.497877004005209
38 0.497846582561650
39 0.497817338580826
40 0.497789214004028
41 0.497762153333118
42 0.497736103713409
43 0.497711014948322
44 0.497686839466108
45 0.497663532253537
46 0.497641050767554
47 0.497619354832923
48 0.497598406531767
49 0.497578170089251
50 0.497558611758497
51 0.497539699706886
52 0.497521403905276
53 0.497503696021142
54 0.497486549316281
55 0.497469938549486
56 0.497453839884350
57 0.497438230802254
58 0.497423090020474
59 0.497408397415282
60 0.497394133949853
61 0.497380281606773
62 0.497366823324919
63 0.497353742940471
64 0.497341025131819
65 0.497328655368122
66 0.497316619861299
67 0.497304905521210
68 0.497293499913838
69 0.497282391222245
70 0.497271568210136
71 0.497261020187826
72 0.497250736980462
73 0.497240708898331
74 0.497230926709116
75 0.497221381611947
76 0.497212065213144
77 0.497202969503511
78 0.497194086837088
79 0.497185409911243
80 0.497176931748032
81 0.497168645676713
82 0.497160545317357
83 0.497152624565466
84 0.497144877577533
85 0.497137298757480
86 0.497129882743918
87 0.497122624398162
88 0.497115518792967
89 0.497108561201917
90 0.497101747089448
91 0.497095072101436
92 0.497088532056337
93 0.497082122936826
94 0.497075840881913
95 0.497069682179504
96 0.497063643259373
97 0.497057720686519
98 0.497051911154900
99 0.497046211481495
100 0.497040618600695
101 0.497035129558990
102 0.497029741509940
103 0.497024451709412
104 0.497019257511064
105 0.497014156362069
106 0.497009145799049
107 0.497004223444230
108 0.496999387001779
109 0.496994634254336
110 0.496989963059713
111 0.496985371347759
112 0.496980857117379
113 0.496976418433698
114 0.496972053425362
115 0.496967760281972
116 0.496963537251638
117 0.496959382638646
118 0.496955294801241
119 0.496951272149510
120 0.496947313143364
121 0.496943416290611
122 0.496939580145120
123 0.496935803305069
124 0.496932084411266
125 0.496928422145550
126 0.496924815229267
127 0.496921262421800
128 0.496917762519180
129 0.496914314352744
130 0.496910916787860
131 0.496907568722697
132 0.496904269087062
133 0.496901016841271
134 0.496897810975074
135 0.496894650506631
136 0.496891534481519
137 0.496888461971787
138 0.496885432075048
139 0.496882443913610
140 0.496879496633638
141 0.496876589404353
142 0.496873721417260
143 0.496870891885412
144 0.496868100042696
145 0.496865345143155
146 0.496862626460324
147 0.496859943286608
148 0.496857294932671
149 0.496854680726852
150 0.496852100014606
151 0.496849552157963
152 0.496847036535011
153 0.496844552539388
154 0.496842099579810
155 0.496839677079599
156 0.496837284476242
157 0.496834921220953
158 0.496832586778267
159 0.496830280625629
160 0.496828002253018
161 0.496825751162569
162 0.496823526868213
163 0.496821328895336
164 0.496819156780438
165 0.496817010070815
166 0.496814888324247
167 0.496812791108692
168 0.496810718002003
169 0.496808668591640
170 0.496806642474406
171 0.496804639256177
172 0.496802658551654
173 0.496800699984118
174 0.496798763185188
175 0.496796847794599
176 0.496794953459974
177 0.496793079836615
178 0.496791226587291
179 0.496789393382040
180 0.496787579897973
181 0.496785785819087
182 0.496784010836083
183 0.496782254646189
184 0.496780516952987
185 0.496778797466251
186 0.496777095901786
187 0.496775411981269
188 0.496773745432102
189 0.496772095987264
190 0.496770463385171
191 0.496768847369536
192 0.496767247689239
193 0.496765664098194
194 0.496764096355227
195 0.496762544223952
196 0.496761007472656
197 0.496759485874179
198 0.496757979205807
199 0.496756487249165
200 0.496755009790108
201 0.496753546618622
202 0.496752097528723
203 0.496750662318364
204 0.496749240789338
205 0.496747832747191
206 0.496746438001129
207 0.496745056363937
208 0.496743687651894
209 0.496742331684692
210 0.496740988285354
211 0.496739657280164
212 0.496738338498588
213 0.496737031773200
214 0.496735736939618
215 0.496734453836427
216 0.496733182305120
217 0.496731922190028
218 0.496730673338259
219 0.496729435599635
220 0.496728208826634
221 0.496726992874330
222 0.496725787600337
223 0.496724592864753
224 0.496723408530108
225 0.496722234461308
226 0.496721070525587
227 0.496719916592456
228 0.496718772533655
229 0.496717638223105
230 0.496716513536862
231 0.496715398353071
232 0.496714292551926
233 0.496713196015621
234 0.496712108628316
235 0.496711030276090
236 0.496709960846903
237 0.496708900230559
238 0.496707848318668
239 0.496706805004608
240 0.496705770183488
241 0.496704743752118
242 0.496703725608968
243 0.496702715654140
244 0.496701713789335
245 0.496700719917816
246 0.496699733944383
247 0.496698755775341
248 0.496697785318469
249 0.496696822482992
250 0.496695867179552

